The ultra narrow FRB20191107B, and the origins of FRB scattering

We report the detection of FRB20191107B with the UTMOST radio telescope at a dispersion measure (DM) of 714.9 ${\rm pc~cm^{-3}}$. The burst consists of three components, the brightest of which has an intrinsic width of only 11.3 $\mu$s and a scattering tail with an exponentially decaying time-scale of 21.4 $\mu$s measured at 835 MHz. We model the sensitivity of UTMOST and other major FRB surveys to such narrow events. We find that $>60\%$ of FRBs like FRB20191107B are being missed, and that a significant population of very narrow FRBs probably exists and remains underrepresented in these surveys. The high DM and small scattering timescale of FRB20191107B allows us to place an upper limit on the strength of turbulence in the Intergalactic Medium (IGM), quantified as scattering measure (SM), of ${\rm SM_{IGM} < 8.4 \times 10^{-7} ~kpc~m^{-20/3}}$. Almost all UTMOST FRBs have full phase information due to real-time voltage capture which provides us with the largest sample of coherently dedispersed single burst FRBs. Our 10.24 $\mu$s time resolution data yields accurately measured FRB scattering timescales. We combine the UTMOST FRBs with 10 FRBs from the literature and find no obvious evidence for a DM-scattering relation, suggesting that IGM is not the dominant source of scattering in FRBs. We support the results of previous studies and identify the local environment of the source in the host galaxy as the most likely region which dominates the observed scattering of our FRBs.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style
main.tex            Main file
main.bbl            Main biblio file


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
